Reducing Disorder: An Information-Theory Formulation of MEV

Maximal Extractable Value (MEV) has garnered significant attention in the cryptocurrency community. Such attention is a consequence of the revenue that can be generated from MEV, as well as the risks MEV poses to the fundamental value proposition of the underlying blockchain technology. In this work, we provide an information-theoretic formulation of MEV. With this formulation, we make common statements about MEV mathematically rigorous. For example, we show that i) all non-trivial blockchains and decentralised applications must generate MEV; ii) how MEV can be reduced at the expense of user expressibility; and iii) how MEV can be good or bad from an information theoretic standpoint.

==> authors.txt <==
# Metadata that will be used to create the paper's various preambles
# Any empty line, and any line beginning with # is ignored.

# The first non-ignored line of the file must contain the document's title.
# It can contain any LaTeX code that is permitted in the \title{} command

Applications of the Flux Capacitor

# What remains of the file is the list of authors and affiliations.
# Author lines end with (x), where x is the number associated with the
# author's affiliation. The author's e-mail address and ORCID can follow,
# separated by a comma. These fields are optional.

Emmett Brown (1) ebrown@temporal.com, 0000-0000-1234-5678
Marty McFly (1)
Biff Tannen (2) biff@biffco.com

# Affiliation lines begin with a single digit (indictating the affiliation)
# Any following line is appended to the affiliation.
# The first line after the number should be the institution.
# For ACM publications, please define the remaining elements of
# the address in settings.inc.php.

1
Temporal Industries
Hill Valley, CA 95420

2
BiffCo inc.
Hill Valley, CA 95420


